How important are socioeconomic factors for hurricane performance of power systems? An analysis of disparities through machine learning

This paper investigates whether socioeconomic factors are important for the hurricane performance of the electric power system in Florida. The investigation is performed using the Random Forest classifier with Mean Decrease of Accuracy (MDA) for measuring the importance of a set of factors that include hazard intensity, time to recovery from maximum impact, and socioeconomic characteristics of the affected population. The data set (at county scale) for this study includes socioeconomic variables from the 5-year American Community Survey (ACS), as well as wind velocities, and outage data of five hurricanes including Alberto and Michael in 2018, Dorian in 2019, and Eta and Isaias in 2020. The study shows that socioeconomic variables are considerably important for the system performance model. This indicates that social disparities may exist in the occurrence of power outages, which directly impact the resilience of communities and thus require immediate attention.

==> socioeconomic_variables.csv <==
TYPE,VARIABLE
Race/Ethnicity,%population White
Race/Ethnicity,%Latino
Race/Ethnicity,%African
Race/Ethnicity,%Asian
Race/Ethnicity,%Indian
Race/Ethnicity,%Other
General Population Profile,Population
General Population Profile,Population Density
Dependence,% population < 5 years
Dependence,% population > 65 years
Dependence,% population no vehicle
Dependence,% population public assistance
Dependence,% population limited English
Dependence,% population disability
Dependence,% population health insurance
Housing & Households,% renter occupied housing
Housing & Households,% income for renting > 30%
Housing & Households,% single > 65 years
Educational Attainment,% < High School
Income & Poverty,Unemployment rate
Income & Poverty,% < poverty level
Income & Poverty,% income for renting > 30%


==> socioeconomic_variables2.csv <==
TYPE,VARIABLE
t,v

